GeoDrive-Bench: Benchmarking Region-Specific Multimodal Reasoning in Autonomous Driving

Vision-language models (VLMs) for autonomous driving have shown promising performance, but their ability to handle region-specific traffic rules remains underexplored, raising uncertainties about their deployment across diverse global settings. We therefore introduce GeoDrive-Bench, a novel benchmark that enables the systematic investigation of VLMs' geo-culturally grounded driving reasoning. We curated 5,053 human-validated multiple-choice QA pairs across six countries covering diverse driving cultures. Specifically, we emphasize four driving tasks: perception, prediction, planning, and region reasoning. Each question requires models to infer the correct driving behavior from visual evidence and local traffic conventions without explicit country labels. Beyond evaluation, we further design a distillation algorithm that injects region-specific traffic-rule knowledge into the internal representations of VLMs, enabling models to better align visual scene understanding with local driving policies. Experiments on nine state-of-the-art VLMs show substantial performance variations across geo-driving cultures for each task, while our proposed baseline models exhibit improved geo-cultural reasoning across regions. These results suggest that current VLMs still lack robust region-aware driving intelligence and highlight GeoDrive-Bench as a diagnostic and training-oriented testbed for deployable autonomous driving foundation models.

==> table/prompts/handbook_cn.txt <==
Traffic-Rule Handbook -- China (mainland) (CN)
==============================================

S1 Driving side & lane discipline: In mainland China you drive on the right. As a default, vehicles keep to the right unless road markings/signs say otherwise; move left to overtake or to position for a left turn, then return when safe. Where the road is divided into motor-vehicle lanes, non-motor-vehicle lanes, and sidewalks, each category must use its designated part of the road.

S2 Speed limits are in km/h (not mph). Always follow posted limit signs and lane-specific markings. On expressways, passenger vehicles commonly operate up to 120 km/h where permitted; urban roads usually have lower signed limits depending on road class, geometry, and local conditions.

S3 Traffic lights (vehicles): Standard signals are red, yellow, and green. Red means stop, green means go, and yellow means stop if it is safe to do so; vehicles that have already crossed the stop line may continue. Flashing yellow means proceed with caution after checking for safety. If a traffic police officer is directing traffic, the officer’s instructions override the lights.

S4 Right turn on red: In mainland China, a vehicle may generally turn right on red unless a specific red arrow, sign, marking, or lane-control signal prohibits that movement. Even when right turn on red is allowed, the driver must yield to pedestrians and other lawfully moving traffic and must not force through the turn.

S5 Signalised intersections & turning priority: At signalised intersections, enter the correct guide lane early for your intended movement. Turning vehicles must not obstruct released straight-through traffic or pedestrians. Where opposing movements conflict, right-turning vehicles typically yield to opposing left-turning vehicles already lawfully proceeding.

S6 Unsignalised intersections: At intersections without signals or police control, first slow down and observe. If signs or markings are present, follow them. If there is no priority control, yield to traffic approaching from your right; turning vehicles must also yield to straight-through traffic already proceeding through the intersection.

S7 Roundabouts: At roundabouts, vehicles entering must give way to vehicles already circulating within the roundabout. Choose the correct lane early according to your intended exit and do not force entry into the circulating flow.

S8 Pedestrian crossings: A motor vehicle approaching a crosswalk must slow down. If pedestrians are crossing, the vehicle must stop and yield. At intersections, turning vehicles must also yield to pedestrians who are lawfully crossing the road into which the vehicle is turning.

S9 Non-motor vehicle lanes: Many urban roads in China have dedicated lanes for bicycles and electric bicycles. Motor vehicles must not drive in, stop in, or occupy these lanes unless markings explicitly permit it. Drivers must anticipate frequent interaction with bicycles, e-bikes, and scooters near junctions and curbside areas.

S10 Electric bicycles & mixed traffic: Electric bicycles are a major part of mainland China’s road environment and are typically treated under non-motor-vehicle rules when compliant with the legal standard. They commonly use non-motor-vehicle lanes and may appear in large numbers at junctions, crossings, and roadside access points; drivers should expect dense mixed traffic and yield where required.

S11 Yellow box junctions / keep-clear areas: A yellow criss-cross box marking means do not enter unless your exit is clear. Do not stop and wait inside the box, and do not enter an occupied intersection in a way that blocks cross traffic. This rule is especially important in dense urban traffic.

S12 Queueing, merging & lane changes: When traffic is queued or moving slowly, drivers must not force lane changes, cut into queues aggressively, or use opposing lanes to bypass congestion. A vehicle changing lanes must not affect the normal movement of vehicles already in the target lane.

S13 Dedicated lanes & special-use lanes: Roads may include lanes reserved for buses, non-motor vehicles, turning movements, or other special uses. Only the permitted class of traffic may use such lanes during the signed times and conditions. Always check lane arrows, overhead signals, roadside signs, and pavement text.

S14 Expressways / motorways: Expressways in mainland China are controlled-access roads. Use ramps to enter and exit, yield when merging, and do not reverse, make U-turns, or drive the wrong way. The emergency lane must not be used except for emergencies or as specifically directed by authorities.

S15 Emergency vehicles & enforcement: Police cars, fire engines, ambulances, and other emergency vehicles on urgent duty have priority and may use sirens/lights to request immediate passage; other road users must yield. Traffic enforcement in mainland China also relies heavily on cameras and automated monitoring, so violations such as red-light running, speeding, and illegal lane use are commonly detected electronically.

S16 Driver behavior rules: In mainland China, a driver must not make or answer a hand-held phone call, watch video, or engage in any other act that impedes safe driving; hands-free use is not expressly banned nationwide, but it can still be penalized if it affects control of the vehicle. Safety helmets are mandatory nationwide for motorcycle riders and passengers; helmet rules for electric bicycles are mainly set by local regulations, not a single national rule. For ordinary private-car drivers, blood alcohol of 20 mg per 100 ml of blood or more is illegal: 20-79 mg/100 ml is drink-driving, and 80 mg/100 ml or more is drunk driving. Drivers must obey local no-horn signs and silence zones, common in urban areas, and should use the horn only as a warning where visibility is poor, such as blind bends, narrow mountain roads, tunnels, or some unsignalled crossings. High beam must be dipped within 150 m of oncoming traffic, when following closely, and on well-lit urban roads; daytime running lights are not generally mandatory for private cars.

S17 Vehicle registration plates: Ordinary privately owned small cars in mainland China normally use blue plates with white characters on both the front and rear; this is the standard civilian plate most drivers will see, although new-energy cars use green plates and some other vehicle classes use different colors. The registration uses mixed scripts: the first character is a Chinese abbreviation for the province-level region, followed by a Latin letter for the city or prefecture-level issuing authority, and then five alphanumeric characters. The usual pattern is therefore one Chinese character + one Latin letter + five letters/digits, with the final five forming the vehicle’s serial combination under that local office. For layout, standard car plates are long, single-line plates without an EU-style country strip; the province character and city letter at the start act as the main regional identifier, and the same registration number is shown front and rear.

S18 Sign system & visual cues: Regulatory signs in mainland China follow GB 5768 conventions: prohibitions are usually circular with a red border, white background and black symbol (often crossed by a red slash), while mandatory instructions are circular blue signs with white arrows or symbols; common examples include no entry, no parking and turn-right-only. Warning signs are generally yellow equilateral triangles with a black border and black symbol, so hazards such as bends, merging traffic or pedestrian activity are shown in a yellow warning triangle rather than a yellow diamond. The STOP sign is an octagonal red sign with a white border, normally marked with the Chinese character “停” (sometimes with “STOP”). Yield / give-way is usually an inverted triangle with a red border and white centre, commonly reading “减速让行”. School or children hazards are shown by a yellow triangular warning sign with child figures or “注意儿童”; there is no single nationwide school-zone default speed, so obey any posted reduced limit and markings outside schools.

S19 Road & pavement markings: In mainland China, yellow longitudinal lines separate opposing traffic, while white lines separate lanes moving in the same direction. Solid lines mean you must not cross them; with a double line, crossing is prohibited, and where one side is solid and the other broken, only traffic on the broken side may cross when safe. Road edges and shoulders are normally marked by white edge lines, usually solid on expressways and major roads, turning dashed near merges, exits, or other places where vehicles are allowed to cross the edge. No-overtaking sections are commonly shown by double solid yellow centerlines; double solid white lines are used between same-direction lanes or channelised areas to prohibit lane changes or crossing. Special pavement wording is common: bus-only lanes are usually marked with the Chinese characters “公交专用道”, often with a bus symbol and operating times on adjacent signs. Crosswalks are zebra crossings made of broad white transverse bars, and approaches often have white diamond warning markings in the lane before the crossing.

S20 Tolls & special infrastructure: Mainland China’s expressways use a national ETC system: vehicles fitted with an ETC on-board unit linked to an ETC card or bank account use signed ETC lanes, while MTC/manual lanes remain for non-ETC vehicles. Expressway tolls are charged mainly by vehicle category and distance; since 2020, trucks are charged by class (chiefly by axle number/type) and distance rather than by weighing at the toll booth. Near schools, there is no single nationwide school-zone speed limit, so obey the posted local limit—commonly 30 km/h at school entrances—together with children/school warning signs, zebra crossings, flashing amber beacons where installed, and pavement legends such as “学校” or “前方学校.” Reserved bus lanes are marked by roadside signs and lane text such as “公交专用道”; the sign specifies the operating hours. Do not enter a bus lane during its posted hours except where signs or broken-line markings permit crossing for a turn, and do not impede buses pulling out from marked stops.


==> table/prompts/handbook_ind.txt <==
Traffic-Rule Handbook -- India (IND)
====================================

S1 Driving side & lane discipline: In India you drive on the left. As a default, keep left unless road markings, signs, or a turning manoeuvre require otherwise; move right to overtake, to position for a right turn, or to avoid an obstruction, then return left when safe. Where lanes are marked, drive within the lane and change lanes only after giving a proper signal.

S2 Speed limits are in km/h (not mph). Always follow posted speed-limit signs and road-specific restrictions. A notable nationwide special rule is that, when passing a construction site, school, or hospital where indicated by signage, or on roads without footpaths/soft shoulders where pedestrians use part of the carriageway, the speed must not exceed 25 km/h or such lower speed as may be signed.

S3 Lane markings & special lanes: Where a lane is specially marked for a class of vehicles or for a special purpose, only that class may use it. Do not cross a continuous solid longitudinal line in order to overtake, and do not drive over painted traffic islands except to avoid an obstruction. Use the correct marked turning lane when approaching an intersection.

S4 Traffic lights & manual control: Obey traffic lights unless a police officer or authorised person is manually controlling traffic, in which case the officer’s directions override the signals. Red means stop before the stop line, crosswalk, or primary signal; yellow means stop unless abrupt braking would be unsafe; green means proceed only if the way ahead is clear. Flashing red requires stopping and then proceeding only after yielding, while flashing amber means slow down and proceed with caution.

S5 Left turn on red: A major India-specific rule is that a motor vehicle may generally take a left turn at a red signal unless a traffic control device or a road sign prohibits it. Even when left turn on red is allowed, the driver must first give way to traffic approaching from the right, and to pedestrians and cyclists crossing on the driver’s left side.

S6 Junction priority, STOP / GIVE WAY, and blocked intersections: At a STOP sign, stop fully and give way to traffic on the major road. At a GIVE WAY sign, slow down and yield before proceeding. At uncontrolled intersections and junctions, vehicles approaching from the right have the right of way unless the junction is otherwise controlled or one vehicle is emerging from a minor road onto a major road. Do not enter an intersection if traffic has already come to a standstill, even if you are on the main road or have a signal to proceed.

S7 Roundabouts: While entering a roundabout, traffic already in the roundabout has the right of way. Choose the lane appropriate to your intended movement before entering, use indicators when changing lanes within the roundabout, and exit carefully in accordance with lane discipline and left-side driving.

S8 Turning behaviour & vulnerable road users: Plan turns well in advance, signal clearly, and move into the correct lane before turning. For a left turn, move to the left-most lane or slip lane where provided and give way to cyclists, other slow-moving traffic, and pedestrians at uncontrolled crossings. For a right turn, move to the right-most lane in good time and give way to road users who already have the right of way. U-turns must not be made where prohibited, across solid lines, on busy roads with continuous flow, or on major roads, highways, or expressways.

S9 Overtaking: In India, overtaking is normally only from the right side. Passing on the left is allowed only in limited cases, such as on a marked multi-lane road where it is safe, when the vehicle ahead is turning right or making a U-turn, or when the vehicle ahead is stationary. Do not overtake if the traffic situation is unclear, if a sign prohibits it, or by crossing a continuous solid line.

S10 Railway crossings: Rail-borne vehicles have overriding priority at unmanned level crossings. Slow down when approaching a railway crossing, do not park or overtake within the barriers, and keep to the left. At a guarded crossing, do not enter after the barriers have closed or started to close, or when facing a red light. At an unguarded crossing, enter only after ensuring no train is in sight; buses, school buses, goods vehicles, tractor trolleys, and vehicles carrying hazardous goods have additional stop-and-check duties.

S11 Tunnels and mountain roads: Before entering a tunnel, switch on dipped lights. Inside a tunnel, do not overtake, make a U-turn, or drive backwards, and do not stop or park unless absolutely unavoidable. On mountain roads or steep roads that are too narrow for two vehicles to cross freely, the downhill vehicle must stop on the left and allow the uphill vehicle to pass first.

S12 Stopping, parking & yellow-box control: A vehicle must not stop on or five meters before a pedestrian crossing, on a level crossing, in an acceleration or deceleration lane, at a bus stand if it is not a bus, or on a yellow box. A vehicle must not be parked on footpaths, cycle tracks, pedestrian crossings, in tunnels, in bus lanes, or where “No Parking” applies. Do not stop or park in a way that blocks access, signs, hydrants, intersections, or other traffic.

S13 Horns and silence zones: Unnecessary use of the horn is prohibited. As far as possible, the horn should be used only when the driver apprehends danger. Drivers must not sound the horn continuously or repeatedly, or in residential areas or silence zones indicated by a mandatory sign. Air horns and harsh, shrill, or multi-toned horns are generally prohibited except for designated emergency vehicles on duty. India also uses a mandatory “Compulsory sound horn” sign in some locations.

S14 Emergency vehicles & breakdown procedures: Emergency vehicles using the prescribed multi-toned horn and flasher have the right of way over all other vehicles. Other drivers must move left as close as practicable to the kerb or road edge, stop if required, and remain stationary until the emergency vehicle has passed. In a breakdown involving a vehicle with more than two wheels, switch on hazard warning lights immediately; on highways and major fast roads, place reflective warning triangles at least 50 meters behind the vehicle, and take extra precautions around bends.

S15 Distinctive Indian road features & signs: India’s signed road environment includes several cues that are especially useful for perception and regional-context tasks: compulsory keep left, compulsory cycle track, STOP, GIVE WAY, pedestrian crossing, school ahead, speed breaker, cattle, ferry, no entry, one way, and compulsory sound horn signs. These signs, together with common mixed-traffic conditions involving bicycles, two-wheelers, auto-rickshaws, pedestrians, and sometimes animals, are important contextual features when interpreting Indian road scenes.

S16 Driver behavior rules: In India, a driver must not use a hand-held mobile phone while driving; the Centre has clarified that a phone may be used only for route navigation if it is secured in a holder and its use does not distract the driver, and any distracting use, including hands-free use, can still lead to action for dangerous driving. On motorcycles and mopeds, BIS-compliant protective headgear is mandatory nationwide for both the rider and any pillion passenger above 4 years of age; the statutory exemption is for Sikhs wearing turbans. The alcohol limit for ordinary drivers is 30 mg of alcohol per 100 ml of blood (0.03% BAC). Horns must not be used unnecessarily; use is prohibited in notified silence zones, normally 100 metres around hospitals, educational institutions, courts, religious places and other areas declared as such, except in genuine danger. Pressure/air horns and multi-toned horns are banned for ordinary vehicles. Use dipped beam in built-up or well-lit areas, when meeting oncoming traffic, and when following another vehicle closely; use high beam only on dark roads where it will not dazzle others. Daytime running lights are not a general all-vehicle requirement.

S17 Vehicle registration plates: Private non-transport cars in India use black characters on a white retro-reflective background at both the front and rear. Registrations are written in the Latin alphabet with Arabic numerals; standard plates do not use Devanagari or other local scripts. The usual format is two letters for the state or union territory, two digits for the registering authority code, then a one- or two-letter series, followed by a four-digit number from 0001 to 9999 (for example, MH 12 AB 1234); when the number block is exhausted, the letter series advances. Plates may be displayed on one line or split over two lines where space is limited, but the registration sequence itself does not change. Modern High Security Registration Plates (HSRPs) are aluminium, retro-reflective plates carrying a blue “IND” on the left, a chromium-based Ashoka Chakra hologram, and a laser-etched unique serial number for traceability.

S18 Sign system & visual cues: India follows the IRC road-sign system. Regulatory signs are mainly circular: prohibitions and restrictions use a red border with a white background and black symbol or numerals (for example speed limits, No Entry, No Parking, or Horn Prohibited), while mandatory movement signs are blue circles with white arrows such as Keep Left or Turn Left. Warning signs are generally upright red-bordered triangles with a white background and black symbol, used for hazards such as bends, crossroads, speed breakers, pedestrian crossings, or School Ahead. The STOP sign is the standard red octagon with a white border and white “STOP” legend, normally shown in English capitals. The give-way sign is an inverted triangle, red-bordered with a white centre, usually carrying the words “GIVE WAY”. School areas are commonly marked by the red-bordered triangular children/school warning sign; there is no single nationwide school-zone speed figure, so follow any locally posted reduced limit or supplementary school-zone plate.

S19 Road & pavement markings: In India, current IRC practice uses yellow for centre/median lines separating opposing traffic and white for lane lines in the same direction, although many older roads still have white centre lines; the rule is set by the pattern: a broken line may be crossed when safe, a single solid line must not be crossed, and a double solid line must not be crossed from either side. A no-overtaking “barrier line” is commonly a solid line alongside a broken line, where only traffic on the broken-line side may cross if clear. Lane-edge lines are normally solid white; broken white is used where vehicles are expected to enter or leave the carriageway, such as merges, diverges, slip roads, bus bays or lay-bys. Road legends are usually white and most often in English, sometimes bilingual with a local script, e.g. STOP, SLOW, SCHOOL, BUS LANE or BUS ONLY; India does not use the HOV diamond or Chinese-style bus-lane text. Zebra crossings are broad white stripes across the carriageway, usually preceded by a transverse stop line.

S20 Tolls & special infrastructure: On India’s National Highways, the standard electronic toll system is FASTag: an RFID tag fixed to the windscreen, linked to a prepaid wallet or bank account, and read automatically at toll plazas. Under current National Highways practice, vehicles using a FASTag lane without a valid working FASTag can be charged double the toll. School zones are usually identified by a School Ahead warning sign, local reduced-speed signs, zebra crossings, and road legends such as “SCHOOL AHEAD”; treatment varies by state and city rather than using one nationwide school-zone speed. In some urban areas, flashing amber beacons, rumble strips, or guard rails are added for school opening and closing times. Reserved bus or bus-priority lanes in Indian cities are marked by roadside signs and lane text such as “BUS LANE,” sometimes with coloured surfacing or BRT separation; if operating hours are shown, the restriction applies only during those times.


==> table/prompts/handbook_jp.txt <==
Traffic-Rule Handbook -- Japan (JP)
===================================

S1 Driving side & lane discipline: In Japan you drive on the left. As a default, keep left unless road markings/signs say otherwise; move out to overtake, to turn right, or to pass an obstruction, then return to the left when safe.

S2 Speed limits are in km/h (not mph). Unless signed otherwise, regular-sized automobiles must obey default speed limits of 60 km/h on ordinary roads and 100 km/h on expressways. Always follow posted limit signs and road markings where they are provided.

S3 Traffic lights (vehicles): Standard signals are green, yellow, and red. Green permits through movement and turning for ordinary motor vehicles. Yellow means stop unless you are already too close to stop safely. Red means stop at the stopping point.

S4 Turn on red / arrow signals: There is no general “turn on red” permission in Japan. A vehicle must not proceed past the stopping point on red unless it is already in the process of completing a lawful turn through the intersection. A green arrow permits movement in the indicated direction even if the main signal is red or yellow.

S5 Left-turn and right-turn behaviour at signals: In left-hand traffic, left turns are usually the simpler near-side turn, while right turns typically cross opposing traffic and may require waiting within the intersection for a safe gap. A vehicle already making a right turn must not obstruct traffic approaching on a green light.

S6 Two-stage right turn for light vehicles / mopeds: Lightweight vehicles such as bicycles, and mopeds where two-stage right turn rules apply, do not make a direct sweeping right turn like a car. Instead, they proceed straight to the far side, stop at the turning point, reorient, and wait for the next release to complete the right turn.

S7 “Stop” / “Slow down” control: At a STOP sign or stop line, make a full stop before proceeding. Japan’s STOP sign is visually distinctive: an inverted red triangle rather than the octagonal design common in many other countries. “Slow down” control also appears as a specific sign and requires reduced speed and caution.

S8 Railway crossings: A major Japan-specific rule is that drivers must stop before a railway crossing (or before the stop line if there is one), check both directions, and proceed only when safe. If the crossing is controlled by traffic lights, pass in accordance with the lights. Do not enter unless there is space to clear the tracks fully.

S9 Pedestrian crossings: Pedestrians have right-of-way on pedestrian crossings. Drivers must slow down when approaching a pedestrian crossing or bicycle crossing lane unless it is clearly empty, and must stop and yield when pedestrians or cyclists are crossing or about to cross.

S10 No overtaking near crossings: Do not overtake a vehicle that is stopped at or immediately before a pedestrian crossing or bicycle crossing lane. Drivers must also not overtake another vehicle and then cut in across a crossing, or within 30 meters before such a crossing.

S11 Parking / stopping near crossings: Drivers must not stop or park on a pedestrian crossing or bicycle crossing lane, or within the restricted area around it, except when stopping for a red light or to avoid danger. Watch carefully for posted “No parking” and “No stopping” signs.

S12 Expressways (motorways): Expressways are controlled-access roads. Use the acceleration lane to build speed before merging, yield appropriately when joining, and use the passing lane only for overtaking. Do not drive on the shoulder except in emergencies.

S13 Lane use on expressways: On expressways, stay in the normal driving lane as your default lane and use the passing lane only when overtaking. Do not cruise continuously in the passing lane, and do not weave between lanes unnecessarily.

S14 Vulnerable road users: Expect frequent interaction with pedestrians and cyclists, especially in urban areas and around crossings. Drivers must yield at pedestrian crossings and should watch carefully when turning at intersections, because pedestrians and bicycles may be crossing even when motor traffic also has a green signal.

S15 Sign system note: Road signs in Japan are standardized nationally. For visual recognition tasks, two especially distinctive features are the inverted triangular STOP sign and the prominence of dedicated signs for controls such as “slow down,” “no parking,” “no stopping,” railway crossings, and exclusive lanes.

S16 Driver behavior rules: In Japan, using a hand-held mobile phone while driving is prohibited: you must not hold a phone for calls, texting, or other operation, and you must not stare at its screen; hands-free use is not expressly banned but is unlawful if it interferes with safe driving, and penalties are much heavier if phone use creates danger or causes a crash. Helmets are mandatory nationwide for both the rider and any passenger on motorcycles and mopeds, with no general adult exemption. For ordinary drivers, alcohol offences are commonly enforced by breath alcohol: 0.15 mg per litre of breath or more (about 0.03% BAC) is punishable, and driving while impaired can be punished even below that level. The horn may be used only when necessary to avert danger or where a blue “sound horn” sign requires it; unnecessary honking is not allowed. At night, use headlights; high beam is the default on dark roads, but switch to low beam for oncoming traffic, when following another vehicle, and where lighting or conditions make high beam unnecessary. Daytime running lights are not generally mandatory for ordinary cars.

S17 Vehicle registration plates: Standard private passenger cars in Japan normally display white plates with green characters at both the front and rear; the familiar yellow plates are for kei cars, not ordinary private cars. Ordinary Japanese plates use mixed scripts rather than Latin-only text: the upper line shows the registration office or regional name in kanji, while the lower line includes one hiragana character and Arabic numerals. The usual format is [region name] [classification number, now usually three digits] on the top line, then [hiragana] [four-digit serial number] with a centered dash below; if a serial begins with zero, the unused leading position may be shown as a centered dot. Plates are typically arranged in a two-line layout, with the region identifier at the upper left and no EU-style country strip. Front and rear carry the same number, and the rear plate commonly bears an official seal over a mounting bolt.

S18 Sign system & visual cues: In Japan, most regulatory signs are circular. Prohibitions and restrictions are usually white with a red border, such as speed-limit signs; no-entry is a red disc with a white horizontal bar; and no-parking/no-stopping use a blue disc with a red border and red slash or cross. Mandatory instructions are blue circles with white arrows or symbols for required direction, turn, or lane use. Warning signs are yellow diamonds with black symbols, so curves, intersections, railway crossings, pedestrian crossings, and children are shown on yellow diamond boards rather than red-bordered triangles. The STOP sign is a red inverted triangle with a white border and white 止まれ; newer signs often also show small English “STOP.” Japan does not generally use a separate European-style GIVE WAY sign; yielding is commonly indicated by white triangular road markings, and some locations use an inverted white triangle with a red border marked 徐行 (“slow”), requiring a slow approach and yielding as necessary. There is no nationwide school-zone speed limit; lower limits apply only where posted, including many 30 km/h Zone 30 areas.

S19 Road & pavement markings: In Japan, the centre line between opposing traffic is usually white if crossing is permitted when safe; a solid yellow line (often appearing orange) means you must not cross or straddle it, so do not overtake across it or move onto the opposing side. Two solid centre lines, or a solid double line/hatched median, mark a separation that must not be crossed. Lane-edge lines are normally white: a solid white line marks the edge of the carriageway or shoulder, while broken white edge lines appear where vehicles may legally enter or leave the edge area, such as at junctions, bays, or merges. Japan does not generally use the North American double-yellow no-passing system; the standard no-crossing/no-overtaking marking is the single solid yellow centre line, though double solid white lines may also be used for strong separation. Road text is usually in Japanese, for example 「止まれ」 before a stop line and 「バス専用」 or 「専用」 for bus-only lanes; HOV diamonds and Chinese wording such as 「公交专用道」 are not Japanese markings. Crosswalks are zebra crossings with broad white bars, often preceded by white diamond warning markings.

S20 Tolls & special infrastructure: On expressways, Japan’s standard electronic toll system is ETC: vehicles use an in-car ETC onboard unit with an ETC card, and toll plazas are signed for ETC-only lanes or mixed ETC/general lanes. Around schools, Japan does not use one nationwide US-style flashing school-zone beacon format; instead, local authorities commonly sign school routes (通学路) and children crossings, use colored or painted road surfaces and warning markings, and often apply 30 km/h “Zone 30” limits or time-based vehicle restrictions near schools. Reserved bus lanes are marked by roadside signs and lane text such as バス専用 (bus only) or バス優先 (bus priority), with any operating hours shown on the sign; during the stated times other vehicles must stay out of bus-only lanes, while in bus-priority lanes they may enter only if they do not obstruct buses and should yield to buses pulling back into traffic.


==> table/prompts/handbook_sg.txt <==
Traffic-Rule Handbook -- Singapore (SG)
=======================================

S1 Driving side & lane discipline: In Singapore you drive on the left. As a default, keep left on two-way roads and dual carriageways unless road markings/signs say otherwise; move right to overtake, to turn right, or to avoid an obstruction, then return left when safe. On roads with two lanes, the left lane is for normal driving and the right lane is mainly for overtaking and right turns; on roads with three lanes, the left lane is for slower vehicles, the centre lane for faster vehicles, and the outer right lane for overtaking and right turns.

S2 Speed limits are in km/h (not mph). Unless otherwise stated, the speed limit on roads in Singapore is generally 50 km/h. Always follow posted limit signs and special reduced-speed zones such as School Zones and Silver Zones.

S3 Traffic lights (vehicles): Standard signals are green, amber, and red. Green means proceed only if the way ahead is clear and the vehicle can fully clear the junction. Drivers must not enter a junction if doing so would cause obstruction (e.g., yellow-box junction). Amber means stop unless too close to stop safely. Red means stop behind the stop line. Even with a green light, drivers must watch for pedestrians, vehicles still clearing the junction, and unexpected hazards.

S4 Left Turn on Red (LTOR): There is no general “turn on red” rule. At junctions with a specific Left Turn on Red sign, drivers may turn left only after making a full stop, giving way to pedestrians, and giving way to traffic approaching from the right before proceeding when safe.

S5 Right-turn control & arrows: Many junctions use dedicated right-turn signals (green arrow). When a red arrow is shown, vehicles must not turn. Right-turning vehicles must give way to oncoming traffic going straight and to pedestrians crossing. Right turns are only permitted when signals or conditions explicitly allow and the path is clear. 

S6 Junction priority rules:
- At signalised junctions:
  Follow traffic lights. Vehicles going straight generally have priority over turning vehicles. Turning vehicles must give way to oncoming traffic and pedestrians.
- At unsignalised or uncontrolled junctions:
  Drivers must give way to vehicles approaching from the right when no signals or priority signs are present.
- At major/minor road junctions:
  Vehicles entering from a minor road must give way to traffic on the major road.

S7 Roundabouts: Slow down when approaching a roundabout and give way to traffic already on the roundabout, typically approaching from the right. Enter only when safe and do not block exits.

S8 Yellow-box junctions: Do not enter the yellow box unless the exit road is clear and you can fully clear the junction. This applies even if the traffic light is green.

S9 Pedestrian priority: Drivers must slow down and be prepared to stop for pedestrians at crossings. When turning left or right at a junction, drivers must give way to pedestrians crossing the road into which they are turning.

S10 Bus lanes: Bus lanes operate during specified hours. Other vehicles must not use them during restricted times. Always check roadside signs.

S11 Bus Priority Box / Give Way to Buses: Drivers must give way to buses exiting bus stops where Bus Priority markings are present. Stop before the give-way line and do not block the box.

S12 School Zones & Silver Zones: These are low-speed safety zones. Drivers must reduce speed and watch carefully for vulnerable road users such as children and elderly pedestrians.

S13 Expressways & tunnels: Controlled-access roads where pedestrians are not allowed. Use designated entry/exit ramps and follow lane-use signals. Do not stop except in emergencies.

S14 Lane-use signals & overhead signs: A red “X” indicates a closed lane. Drivers must obey all overhead signals and variable message signs.

S15 Distinctive Singapore road features & signs: Singapore roads commonly include regulatory blue circular signs, GIVE WAY and STOP markings, LTOR signs, right-turn arrows, ERP signs, and bus priority markings. Drivers must always follow specific signs and road markings over general rules.

S16 Driver behavior rules: In Singapore, it is an offence to hold and use a mobile communication device while driving, including while stopped at traffic lights or in a traffic jam; hands-free use is allowed only if the device is not held and you remain in proper control of the vehicle. Riders and pillion riders on motorcycles, including mopeds and scooters, must wear a securely fastened approved protective helmet on all roads. The drink-driving limit for ordinary drivers is 35 micrograms of alcohol per 100 ml of breath or 80 mg per 100 ml of blood (107 mg per 100 ml of urine). Motor vehicles must be fitted with an audible warning device, but the horn may be used only when necessary to warn other road users of danger; do not use it needlessly, and obey any “No sounding horn” signs. Use high beam only when it will not dazzle others; dip your headlights for oncoming traffic, when following another vehicle, and on well-lit roads. Daytime running lights are not generally mandatory for private cars.

S17 Vehicle registration plates: Standard private-car plates in Singapore have black letters and numerals on a white background at the front and black letters and numerals on a yellow background at the rear, normally on reflective plate faces. Ordinary registration numbers use only Latin letters and Arabic numerals; Chinese characters, kanji and mixed-script formats are not used on standard registration plates. For most private cars, the format is an S-series prefix followed by one to four digits and a final checksum letter, for example SBA 1234 X or SMC 12 K. In practice this means an initial S, then one or two serial letters, then the number sequence, with the last letter calculated from a checksum; the prefix is not a regional or city code because Singapore has no regional registration system. Car plates are usually displayed in a single line, but approved two-line layouts are used when the mounting space is too small. There is no EU-style strip, age identifier or regional code panel.

S18 Sign system & visual cues: Singapore uses a UK-style sign system. Most regulatory signs are circular: prohibitions are usually black symbols or numerals on white with a red border (such as speed limits or no-turn signs), while mandatory instructions are commonly white symbols on blue circles; “No Entry” is a red disc with a horizontal white bar. Warning signs are generally red-bordered triangles with a white background and black symbol, not yellow diamond warnings. The STOP sign is the familiar red octagon with a white border and the word “STOP” in English. Give-way control is shown by an inverted white triangle with a red border, often reinforced by “GIVE WAY” road markings. School-area warnings typically use a red-bordered triangular sign showing children, and school zones commonly impose a posted 40 km/h limit, sometimes made more conspicuous with flashing amber beacons and road-surface markings.

S19 Road & pavement markings: In Singapore, lines separating opposing traffic are white, not yellow. A broken white centre line may be crossed when it is safe and legal to do so; a continuous white centre line means you must not cross or straddle it, except for limited needs such as turning into or out of a side road or premises, or passing an obstruction. Where double white centre lines are used, do not overtake or cross the continuous line nearest you; if both are continuous, neither direction may cross. Lane-divider and edge lines are also white: broken white lines separate lanes moving in the same direction, while a solid white edge line marks the carriageway edge, with short broken guide lines at merges and diverges. No-overtaking is therefore shown by solid or double white lines, not by yellow centre markings; yellow kerbside lines in Singapore control parking/waiting. Bus-priority lanes are marked in English, typically BUS LANE or FULL-DAY BUS LANE. Zebra crossings use broad white stripes, often with Belisha beacons on black-and-white poles.

S20 Tolls & special infrastructure: Singapore uses Electronic Road Pricing (ERP): there are no toll booths, and charges are deducted automatically when you pass under an ERP gantry. Vehicles must have the required in-vehicle equipment fitted and a valid payment method available (for example, the appropriate stored-value card or linked account, depending on the IU/OBU system installed). School zones are clearly signed and use a 40 km/h limit when the school-zone controls are active; watch for the amber beacons, school-zone signs and painted carriageway markings, and slow as soon as the lower limit begins. Bus-priority lanes are marked by roadside signs and lane text such as “BUS LANE” or “FULL DAY BUS LANE”. Standard bus lanes operate Monday-Friday 7.30-9.30 am and 5.00-8.00 pm, and Saturday 11.30 am-2.00 pm; full-day bus lanes operate Monday-Saturday 7.30 am-11.00 pm. They are generally not in force on Sundays and public holidays. Do not drive in them during operating hours unless your vehicle is permitted, and give way to buses re-entering from bus bays where give-way markings or signs are provided.

